Measurements of resonant scattering in the Perseus cluster core with Hitomi SXS

Thanks to its high spectral resolution (~5 eV at 6 keV), the Soft X-ray Spectrometer (SXS) on board Hitomi enables us to measure the detailed structure of spatially resolved emission lines from highly ionized ions in galaxy clusters for the first time. In this series of papers, using the SXS we have measured the velocities of gas motions, metallicities and the multi-temperature structure of the gas in the core of the Perseus cluster. Here, we show that when inferring physical properties from line emissivities in systems like Perseus, the resonant scattering (RS) effect should be taken into account. In the Hitomi waveband, RS mostly affects the FeXXV He$\alpha$ line ($w$) - the strongest line in the spectrum. The flux measured by Hitomi in this line is suppressed by a factor ~1.3 in the inner ~30 kpc, compared to predictions for an optically thin plasma; the suppression decreases with the distance from the center. The $w$ line also appears slightly broader than other lines from the same ion. The observed distortions of the $w$ line flux, shape and distance dependence are all consistent with the expected effect of the resonant scattering in the Perseus core. By measuring the ratio of fluxes in optically thick ($w$) and thin (FeXXV forbidden, He$\beta$, Ly$\alpha$) lines, and comparing these ratios with predictions from Monte Carlo radiative transfer simulations, the velocities of gas motions have been obtained. The results are consistent with the direct measurements of gas velocities from line broadening described elsewhere in this series, although the systematic and statistical uncertainties remain significant. Further improvements in the predictions of line emissivities in plasma models, and deeper observations with future X-ray missions will enable RS measurements to provide powerful constraints on the amplitude and anisotropy of clusters gas motions.

==> answer_to_referee_20171006.txt <==
Dear anonymous referee,

Thank you very much again for careful readings. 
We show the changes in blue in the draft to addressing all the comments raised by you.

Sincerely yours,
Kosuke Sato on behalf of the authors

##################################
> 1. Page 30, line 35. "The sensitivity of the results to >the< PSF..."

Corrected.

> 2. Page 30, line 57. ">The< Urdampilleta et al. (2017) calculations provide inner-subshell ionization contributions to >the< spectrum..."

Corrected.

> 3. Page 31, line 44. "The measured from the w/z line ratio velocity" -> "The measured w/z line ratio velocity"

Corrected.

> 4. Page 28, line 24. "The simulations would show" -> "The simulations show"

Corrected.

> 5. Page 20, line 32. "We examined the estimations as follows" -> "Estimates of their effects are examined below"

Corrected.

####################################


